Unrolling Dynamic Programming via Graph Filters

Dynamic programming (DP) is a fundamental tool used across many engineering fields. The main goal of DP is to solve Bellman's optimality equations for a given Markov decision process (MDP). Standard methods like policy iteration exploit the fixed-point nature of these equations to solve them iteratively. However, these algorithms can be computationally expensive when the state-action space is large or when the problem involves long-term dependencies. Here we propose a new approach that unrolls and truncates policy iterations into a learnable parametric model dubbed BellNet, which we train to minimize the so-termed Bellman error from random value function initializations. Viewing the transition probability matrix of the MDP as the adjacency of a weighted directed graph, we draw insights from graph signal processing to interpret (and compactly re-parameterize) BellNet as a cascade of nonlinear graph filters. This fresh look facilitates a concise, transferable, and unifying representation of policy and value iteration, with an explicit handle on complexity during inference. Preliminary experiments conducted in a grid-like environment demonstrate that BellNet can effectively approximate optimal policies in a fraction of the iterations required by classical methods.

==> data/K_pol_vs_ws_all_data_med_err.csv <==
xaxis;pol-it-5eval;unr-5unrolls-WS;unr-5unrolls;pol-it-10eval;unr-10unrolls-WS;unr-10unrolls;pol-it-15eval;unr-15unrolls-WS;unr-15unrolls
1.0;0.252415269613266;0.34432804584503174;0.34432804584503174;0.12849779427051544;0.34432804584503174;0.34432804584503174;0.0;0.34432804584503174;0.34432804584503174
2.0;0.1656394749879837;0.24420762062072757;0.2620618045330048;0.0;0.1655779331922531;0.2289430946111679;0.0;0.09970700740814209;0.2476801425218582
3.0;0.15622058510780334;0.19232304394245148;0.20183874666690824;0.0;0.08014655858278273;0.2558194696903229;0.0;0.0;0.2535498142242432
5.0;0.1190342977643013;0.10981026291847228;0.1449139267206192;0.0;0.0;0.1655779331922531;0.0;0.0;0.15622058510780334
7.0;0.13810069859027863;0.0;0.19232304394245148;0.0;0.0;0.2026036232709885;0.0;0.0;0.08007173985242844
10.0;0.13814768195152283;0.0;4.1549290472175926e-05;0.0;0.0;0.19202399253845212;0.0;0.0;0.0
15.0;0.10981026291847228;0.0;0.0;0.0;0.0;0.0;0.0;0.0;0.1651153415441513


==> data/K_pol_vs_ws_all_data_prctile75.csv <==
xaxis;pol-it-5eval;unr-5unrolls-WS;unr-5unrolls;pol-it-10eval;unr-10unrolls-WS;unr-10unrolls;pol-it-15eval;unr-15unrolls-WS;unr-15unrolls
1.0;0.2609355747699737;0.34432804584503174;0.34432804584503174;0.12849779427051544;0.34432804584503174;0.34432804584503174;0.0;0.34432804584503174;0.34432804584503174
2.0;0.2007174491882324;0.24420762062072757;0.3130279928445816;0.0;0.17438281327486038;0.2958839684724808;0.0;0.12376604601740836;0.28275179862976074
3.0;0.16730579733848572;0.19232304394245148;0.32057347893714905;0.0;0.0898240879178047;0.3292211592197418;0.0;0.0;0.2934003472328186
5.0;0.17092737555503845;0.1190342977643013;0.19232304394245148;0.0;0.0;0.21481872349977493;0.0;0.0;0.2871865183115005
7.0;0.1656394749879837;0.0;0.3121520131826401;0.0;0.0;0.33667366206645966;0.0;0.0;0.25867000222206116
10.0;0.1656394749879837;0.03823009319603443;0.3210584670305252;0.0;0.0;0.22799713909626007;0.0;0.0;0.2890872657299042
15.0;0.13175587356090543;0.02954380917344679;0.3148162513971329;0.0;2.077464523608796e-05;0.05492590610447223;0.0;0.0;0.3290192782878876


==> data/K_pol_vs_ws_unr_all_data_prctile25.csv <==
xaxis;pol-it-5eval;unr-5unrolls-WS;unr-5unrolls;pol-it-10eval;unr-10unrolls-WS;unr-10unrolls;pol-it-15eval;unr-15unrolls-WS;unr-15unrolls
1.0;0.24420762062072757;0.34432804584503174;0.34432804584503174;0.09039027988910675;0.34432804584503174;0.34432804584503174;0.0;0.34432804584503174;0.34432804584503174
2.0;0.1470831334590912;0.24420762062072757;0.23130879551172256;0.0;0.15622058510780334;0.1789812594652176;0.0;0.0898240879178047;0.1940193399786949
3.0;0.11945874989032744;0.18312615156173703;0.19214189052581787;0.0;0.06955080479383469;0.2199333533644676;0.0;0.0;0.19222357124090195
5.0;0.0993160605430603;0.09970700740814209;0.021579380147159096;0.0;0.0;0.007683615665882826;0.0;0.0;0.03999439971084939
7.0;0.09963654726743698;0.0;0.0;0.0;0.0;0.035329677164554596;0.0;0.0;4.1549290472175926e-05
10.0;0.10009371489286421;0.0;0.0;0.0;0.0;0.0;0.0;0.0;0.0
15.0;0.05913684889674187;0.0;0.0;0.0;0.0;0.0;0.0;0.0;0.0


==> data/n_unrolls_all_data_med_err.csv <==
xaxis;val-it;pol-it-5eval;unr-K5-WS;unr-K5;pol-it-10eval;unr-K10-WS;unr-K10;pol-it-15eval;unr-K15-WS;unr-K15
2.0;0.3375800848007202;0.2864409685134888;0.1922743171453476;0.19223289191722867;0.27264052629470825;0.34432804584503174;0.1655847281217575;0.27097430825233454;0.34432804584503174;0.12954163551330566
4.0;0.2698229253292084;0.18368808925151825;0.15622058510780334;0.2476801425218582;0.1742357313632965;0.0;0.2631424069404602;0.14695529639720917;0.0;0.0
6.0;0.2267213612794876;0.06955080479383469;0.05913684889674187;0.19232304394245148;0.0716019943356514;0.0;0.1092555895447731;0.02714906632900238;0.0;0.0
8.0;0.1742357462644577;0.0;0.0;0.1656394749879837;0.0;0.0;0.1567808985710144;0.0;0.0;8.076372614596039e-05
10.0;0.11903431266546248;0.0;0.0;0.19232304394245148;0.0;0.0;0.0;0.0;0.0;0.08007172495126723


==> data/n_unrolls_all_data_prctile25.csv <==
xaxis;val-it;pol-it-5eval;unr-K5-WS;unr-K5;pol-it-10eval;unr-K10-WS;unr-K10;pol-it-15eval;unr-K15-WS;unr-K15
2.0;0.3249407112598419;0.25414231419563293;0.1922743171453476;0.19221594929695127;0.24890008568763727;0.1656394749879837;0.1655847281217575;0.250001035630703;0.34432804584503174;0.1096867099404335
4.0;0.26176661252975464;0.16201694309711456;0.15622058510780334;0.19232304394245148;0.11984835192561148;0.0;0.1282251439988613;0.11952278390526772;0.0;0.0
6.0;0.2013063132762909;0.03984621725976467;0.05913684889674187;0.14259149134159088;0.026760783977806568;0.0;0.0;0.00013484137889463454;0.0;0.0
8.0;0.1526896432042122;0.0;0.0;0.0;0.0;0.0;3.0386856451514177e-05;0.0;0.0;0.0
10.0;0.10977468639612196;0.0;0.0;0.1432061418890953;0.0;0.0;0.0;0.0;0.0;0.0


==> data/n_unrolls_all_data_prctile75.csv <==
xaxis;val-it;pol-it-5eval;unr-K5-WS;unr-K5;pol-it-10eval;unr-K10-WS;unr-K10;pol-it-15eval;unr-K15-WS;unr-K15
2.0;0.3375800848007202;0.2996670603752136;0.1922743171453476;0.1922743171453476;0.2993791550397873;0.34432804584503174;0.1655847281217575;0.2905946522951126;0.34432804584503174;0.1338478997349739
4.0;0.2864409536123276;0.19284769147634503;0.15622058510780334;0.2996855229139328;0.20087577402591705;0.0;0.3332996815443039;0.19649588316679;0.0;0.06448285095393658
6.0;0.23531156778335569;0.0808827243745327;0.0748486816883087;0.2234643921256065;0.12849779427051544;0.02772136218845844;0.30883345007896423;0.06935608945786953;0.0;0.05031903833150864
8.0;0.18312615156173703;0.015629682689905167;0.0;0.21775285154581067;0.015629682689905167;0.0;0.3332996815443039;0.015629682689905167;0.0;0.16024253517389295
10.0;0.12849779427051544;0.0;0.0;0.3246520012617111;0.0;0.0;0.269489623606205;0.0;0.0;0.32086214423179626


==> data/transfer_all_data_med_err.csv <==
xaxis;val-it;pol-it-3eval;unr-K3-WS;pol-it-5eval;unr-K5-WS;pol-it-10eval;unr-K10-WS;pol-it-15eval;unr-K15-WS
2.000000000000000000e+00;3.137942850589752197e-01;2.707149088382720947e-01;2.876869440078735352e-01;2.790093123912811279e-01;2.446786910295486450e-01;2.616616487503051758e-01;3.206557631492614746e-01;2.616616487503051758e-01;3.206557631492614746e-01
4.000000000000000000e+00;2.535478174686431885e-01;2.116496860980987549e-01;2.361737191677093506e-01;2.116496860980987549e-01;3.152761757373809814e-01;2.039604187011718750e-01;0.000000000000000000e+00;1.955200433731079102e-01;0.000000000000000000e+00
6.000000000000000000e+00;2.361737191677093506e-01;1.563387662172317505e-01;1.955200433731079102e-01;1.638032346963882446e-01;0.000000000000000000e+00;1.558215916156768799e-01;0.000000000000000000e+00;1.578907221555709839e-01;0.000000000000000000e+00
8.000000000000000000e+00;1.955200433731079102e-01;1.250232607126235962e-01;1.558215916156768799e-01;1.324699670076370239e-01;0.000000000000000000e+00;1.687026582658290863e-02;0.000000000000000000e+00;1.250232607126235962e-01;0.000000000000000000e+00
1.000000000000000000e+01;1.638032346963882446e-01;0.000000000000000000e+00;3.152761757373809814e-01;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00


==> data/transfer_all_data_prctile25.csv <==
xaxis;val-it;pol-it-3eval;unr-K3-WS;pol-it-5eval;unr-K5-WS;pol-it-10eval;unr-K10-WS;pol-it-15eval;unr-K15-WS
2.000000000000000000e+00;3.050774633884429932e-01;2.622354030609130859e-01;2.790093123912811279e-01;2.704299986362457275e-01;2.404262050986289978e-01;2.532672733068466187e-01;3.206557631492614746e-01;2.493670731782913208e-01;3.206557631492614746e-01
4.000000000000000000e+00;2.446786910295486450e-01;2.078050523996353149e-01;2.320976480841636658e-01;1.954923197627067566e-01;3.064500540494918823e-01;1.960538700222969055e-01;0.000000000000000000e+00;1.834934502840042114e-01;0.000000000000000000e+00
6.000000000000000000e+00;2.280215770006179810e-01;1.441397890448570251e-01;1.955200433731079102e-01;1.324308440089225769e-01;0.000000000000000000e+00;1.481159925460815430e-01;0.000000000000000000e+00;1.402929648756980896e-01;0.000000000000000000e+00
8.000000000000000000e+00;1.876646056771278381e-01;1.676317490637302399e-02;1.558215916156768799e-01;6.679609324783086777e-02;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00
1.000000000000000000e+01;1.403829902410507202e-01;0.000000000000000000e+00;3.152761757373809814e-01;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00


==> data/transfer_all_data_prctile75.csv <==
xaxis;val-it;pol-it-3eval;unr-K3-WS;pol-it-5eval;unr-K5-WS;pol-it-10eval;unr-K10-WS;pol-it-15eval;unr-K15-WS
2.000000000000000000e+00;3.137942850589752197e-01;2.707149088382720947e-01;2.919354438781738281e-01;2.919354438781738281e-01;2.446786910295486450e-01;2.661883085966110229e-01;3.206557631492614746e-01;2.707149088382720947e-01;3.206557631492614746e-01
4.000000000000000000e+00;2.616616487503051758e-01;2.280215770006179810e-01;2.361737191677093506e-01;2.159305065870285034e-01;3.152761757373809814e-01;2.241164520382881165e-01;0.000000000000000000e+00;2.034230679273605347e-01;2.156745904358103871e-05
6.000000000000000000e+00;2.361737191677093506e-01;1.758299395442008972e-01;2.034230679273605347e-01;1.676761060953140259e-01;0.000000000000000000e+00;1.716644614934921265e-01;1.245172470808029175e-01;1.755681857466697693e-01;0.000000000000000000e+00
8.000000000000000000e+00;2.034230679273605347e-01;1.638032346963882446e-01;1.638032346963882446e-01;1.519687771797180176e-01;0.000000000000000000e+00;1.406750231981277466e-01;0.000000000000000000e+00;1.404193192720413208e-01;0.000000000000000000e+00
1.000000000000000000e+01;1.676761060953140259e-01;0.000000000000000000e+00;3.152761757373809814e-01;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00

